An Exploration of Blockchain Enabled Decentralized Capability based Access Control Strategy for Space Situation Awareness

Space situation awareness (SSA) includes tracking of active and inactive resident space objects (RSOs) and assessing the space environment through sensor data collection and processing. To enhance SSA, the dynamic data-driven applications systems (DDDAS) framework couples on-line data with off-line models to enhance system performance. Using feedback control, sensor management, and communications reliability. For information management, there is a need for identity authentication and access control to ensure the integrity of exchanged data as well as to grant authorized entities access right to data and services. Due to decentralization and heterogeneity of SSA systems, it is challenging to build an efficient centralized access control system, which could either be a performance bottleneck or the single point of failure. Inspired by the blockchain and smart contract technology, this paper introduces BlendCAC, a decentralized authentication and capability-based access control mechanism to enable effective protection for devices, services and information in SSA networks. To achieve secure identity authentication, the BlendCAC leverages the blockchain to create virtual trust zones and a robust identity-based capability token management strategy is proposed. A proof-of-concept prototype has been implemented on both resources-constrained devices and more powerful computing devices, and is tested on a private Ethereum blockchain network. The experimental results demonstrate the feasibility of the BlendCAC scheme to offer a decentralized, scalable, lightweight and fine-grained access control solution for space system towards SSA.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
